Timestamp tokens: a better coordination primitive for data-processing systems

Distributed data processing systems have advanced through models that expose more and more opportunities for concurrency within a computation. The scheduling of these increasingly sophisticated models has become the bottleneck for improved throughput and reduced latency. We present a new coordination primitive for dataflow systems, the timestamp token, which minimizes the volume of information shared between the computation and host system, without surrendering precision about concurrency. Several projects have now used timestamp tokens, and were able to explore computational idioms that could not be expressed easily, if at all, in other platforms. Importantly, these projects did not need to design and implement whole systems to support their research.

==> experiments/opsequence/epyc7452-6c6aa88-B-scaling-notificator.txt <==
FIELDS	mode	workers	rate_per_worker	quantum	sequence_length	total_rate	inter_arrival_ns	epochs_sent	0.25	0.5	0.75	0.95	0.99	0.999	max
OUTCOME	notificator	1	244140	4096	256	244140	4096	152823318	204800	278528	344064	393216	409600	409600	507904
OUTCOME	notificator	1	15258	65536	256	15258	65539	156631690	262144	327680	393216	442368	458752	458752	491520
OUTCOME	notificator	2	244140	4096	256	488280	4096	301900464	204800	278528	344064	393216	409600	409600	507904
OUTCOME	notificator	2	15258	65536	256	30516	65539	311791215	262144	327680	393216	442368	458752	458752	507904
OUTCOME	notificator	3	244140	4096	256	732420	4096	452359958	204800	278528	344064	393216	409600	409600	507904
OUTCOME	notificator	3	15258	65536	256	45774	65539	462690892	262144	327680	393216	442368	458752	458752	557056
OUTCOME	notificator	4	244140	4096	256	976560	4096	598333811	204800	278528	344064	393216	409600	409600	557056
OUTCOME	notificator	4	15258	65536	256	61032	65539	612723473	262144	327680	393216	458752	458752	458752	524288
OUTCOME	notificator	5	244140	4096	256	1220700	4096	727538747	212992	278528	344064	393216	409600	409600	655360
OUTCOME	notificator	5	15258	65536	256	76290	65539	745742622	278528	344064	409600	458752	458752	475136	589824
OUTCOME	notificator	6	244140	4096	256	1464840	4096	856320582	212992	278528	344064	393216	409600	409600	688128
OUTCOME	notificator	6	15258	65536	256	91548	65539	881844685	278528	344064	409600	458752	458752	475136	655360
OUTCOME	notificator	7	244140	4096	256	1708980	4096	996510259	212992	278528	344064	393216	409600	409600	786432
OUTCOME	notificator	7	15258	65536	256	106806	65539	1018110702	278528	344064	409600	458752	475136	475136	786432
OUTCOME	notificator	8	244140	4096	256	1953120	4096	1111736924	212992	278528	344064	409600	409600	425984	753664
OUTCOME	notificator	8	15258	65536	256	122064	65539	1140454431	278528	344064	409600	458752	475136	475136	819200
OUTCOME	notificator	9	244140	4096	256	2197260	4096	1240461925	212992	278528	344064	409600	409600	425984	786432
OUTCOME	notificator	9	15258	65536	256	137322	65539	1274837461	278528	344064	409600	458752	475136	475136	819200
OUTCOME	notificator	10	244140	4096	256	2441400	4096	1346445247	221184	294912	360448	409600	409600	425984	851968
OUTCOME	notificator	10	15258	65536	256	152580	65539	1383687816	278528	344064	409600	458752	475136	475136	884736
OUTCOME	notificator	11	244140	4096	256	2685540	4096	1438437103	221184	294912	360448	409600	425984	425984	1114112
OUTCOME	notificator	11	15258	65536	256	167838	65539	1482431053	278528	344064	409600	458752	475136	475136	950272
OUTCOME	notificator	12	244140	4096	256	2929680	4096	1563132024	221184	294912	360448	409600	425984	425984	1769472
OUTCOME	notificator	12	15258	65536	256	183096	65539	1618928754	278528	344064	409600	458752	475136	491520	1703936
OUTCOME	notificator	13	244140	4096	256	3173820	4096	1652940781	229376	294912	360448	409600	425984	425984	1769472
OUTCOME	notificator	13	15258	65536	256	198354	65539	1687917208	294912	360448	425984	475136	475136	491520	1769472
OUTCOME	notificator	14	244140	4096	256	3417960	4096	1728240443	229376	294912	360448	409600	425984	442368	1703936
OUTCOME	notificator	14	15258	65536	256	213612	65539	1779390193	294912	360448	425984	475136	491520	491520	1703936
OUTCOME	notificator	15	244140	4096	256	3662100	4096	1824760432	229376	294912	360448	425984	425984	442368	1835008
OUTCOME	notificator	15	15258	65536	256	228870	65539	1874241972	294912	360448	425984	475136	491520	491520	1769472
OUTCOME	notificator	16	244140	4096	256	3906240	4096	1894011273	237568	311296	376832	425984	442368	442368	1703936
OUTCOME	notificator	16	15258	65536	256	244128	65539	1948459191	294912	360448	425984	475136	491520	491520	1703936


==> experiments/opsequence/epyc7452-6c6aa88-B-scaling-tokens.txt <==
FIELDS	mode	workers	rate_per_worker	quantum	sequence_length	total_rate	inter_arrival_ns	epochs_sent	0.25	0.5	0.75	0.95	0.99	0.999	max
OUTCOME	tokens	1	244140	4096	256	244140	4096	211276820	155648	221184	294912	344064	344064	376832	458752
OUTCOME	tokens	1	15258	65536	256	15258	65539	214435061	212992	278528	344064	393216	409600	425984	507904
OUTCOME	tokens	2	244140	4096	256	488280	4096	415660396	155648	221184	294912	344064	360448	376832	458752
OUTCOME	tokens	2	15258	65536	256	30516	65539	418490743	212992	278528	344064	393216	409600	442368	524288
OUTCOME	tokens	3	244140	4096	256	732420	4096	614869221	155648	221184	294912	344064	360448	376832	475136
OUTCOME	tokens	3	15258	65536	256	45774	65539	626815856	212992	278528	344064	393216	409600	442368	524288
OUTCOME	tokens	4	244140	4096	256	976560	4096	820024523	155648	221184	294912	344064	360448	376832	475136
OUTCOME	tokens	4	15258	65536	256	61032	65539	815303366	221184	294912	360448	409600	425984	442368	589824
OUTCOME	tokens	5	244140	4096	256	1220700	4096	1013711252	163840	229376	294912	344064	360448	393216	589824
OUTCOME	tokens	5	15258	65536	256	76290	65539	1030584910	221184	294912	360448	409600	409600	442368	655360
OUTCOME	tokens	6	244140	4096	256	1464840	4096	1200709525	163840	229376	294912	344064	360448	393216	622592
OUTCOME	tokens	6	15258	65536	256	91548	65539	1221316235	221184	294912	360448	409600	425984	442368	688128
OUTCOME	tokens	7	244140	4096	256	1708980	4096	1381519962	163840	229376	294912	360448	360448	393216	753664
OUTCOME	tokens	7	15258	65536	256	106806	65539	1420684398	221184	294912	360448	409600	409600	442368	753664
OUTCOME	tokens	8	244140	4096	256	1953120	4096	1572000475	163840	229376	294912	360448	360448	393216	884736
OUTCOME	tokens	8	15258	65536	256	122064	65539	1600459733	221184	294912	360448	409600	425984	442368	786432
OUTCOME	tokens	9	244140	4096	256	2197260	4096	1745289394	172032	237568	311296	360448	360448	393216	819200
OUTCOME	tokens	9	15258	65536	256	137322	65539	1780516296	221184	294912	360448	409600	425984	442368	884736
OUTCOME	tokens	10	244140	4096	256	2441400	4096	1920866259	172032	237568	311296	360448	360448	393216	917504
OUTCOME	tokens	10	15258	65536	256	152580	65539	1952708611	229376	294912	360448	409600	425984	442368	983040
OUTCOME	tokens	11	244140	4096	256	2685540	4096	2078225774	172032	237568	311296	360448	376832	393216	1048576
OUTCOME	tokens	11	15258	65536	256	167838	65539	2124538580	229376	294912	360448	409600	425984	458752	1114112
OUTCOME	tokens	12	244140	4096	256	2929680	4096	2251049163	172032	237568	311296	360448	376832	393216	1769472
OUTCOME	tokens	12	15258	65536	256	183096	65539	2296091064	229376	294912	360448	425984	425984	458752	1638400
OUTCOME	tokens	13	244140	4096	256	3173820	4096	2402408216	172032	237568	311296	360448	376832	393216	1638400
OUTCOME	tokens	13	15258	65536	256	198354	65539	2430243390	229376	294912	360448	425984	442368	458752	1703936
OUTCOME	tokens	14	244140	4096	256	3417960	4096	2512072488	180224	245760	311296	360448	376832	409600	1572864
OUTCOME	tokens	14	15258	65536	256	213612	65539	2593712938	237568	311296	376832	425984	442368	458752	1638400
OUTCOME	tokens	15	244140	4096	256	3662100	4096	2662276327	180224	245760	311296	376832	376832	409600	1572864
OUTCOME	tokens	15	15258	65536	256	228870	65539	2733591181	237568	311296	376832	425984	442368	458752	1703936
OUTCOME	tokens	16	244140	4096	256	3906240	4096	2784034165	188416	253952	327680	376832	393216	409600	1769472
OUTCOME	tokens	16	15258	65536	256	244128	65539	2869780554	237568	311296	376832	425984	442368	458752	1638400


==> experiments/opsequence/epyc7452-6c6aa88-B-scaling-watermarks-exchange.txt <==
FIELDS	mode	workers	rate_per_worker	quantum	sequence_length	total_rate	inter_arrival_ns	epochs_sent	0.25	0.5	0.75	0.95	0.99	0.999	max
OUTCOME	watermarks-exchange	1	244140	4096	256	244140	4096	71046898	327680	393216	458752	507904	524288	589824	950272
OUTCOME	watermarks-exchange	1	15258	65536	256	15258	65539	85744826	376832	442368	507904	557056	557056	589824	786432
OUTCOME	watermarks-exchange	2	244140	4096	256	488280	4096	421646	37748736	37748736	37748736	39845888	41943040	41943040	41943040
OUTCOME	watermarks-exchange	2	15258	65536	256	30516	65539	567896	28311552	28311552	28311552	28311552	28311552	29360128	29360128
OUTCOME	watermarks-exchange	3	244140	4096	256	732420	4096	386705	88080384	88080384	88080384	88080384	92274688	92274688	92274688
OUTCOME	watermarks-exchange	3	15258	65536	256	45774	65539	524781	60817408	60817408	60817408	62914560	62914560	62914560	62914560
OUTCOME	watermarks-exchange	4	244140	4096	256	976560	4096	328315	167772160	167772160	167772160	176160768	176160768	176160768	176160768
OUTCOME	watermarks-exchange	4	15258	65536	256	61032	65539	513544	100663296	100663296	100663296	100663296	104857600	104857600	104857600
OUTCOME	watermarks-exchange	5	15258	65536	256	76290	65539	610736	352321536	352321536	369098752	369098752	385875968	385875968	385875968
OUTCOME	watermarks-exchange	6	15258	65536	256	91548	65539	285973	335544320	335544320	335544320	352321536	352321536	352321536	352321536
OUTCOME	watermarks-exchange	7	15258	65536	256	106806	65539	238630	436207616	436207616	436207616	452984832	452984832	452984832	452984832
OUTCOME	watermarks-exchange	8	15258	65536	256	122064	65539	223896	520093696	536870912	536870912	536870912	536870912	570425344	570425344
OUTCOME	watermarks-exchange	9	15258	65536	256	137322	65539	205404	704643072	704643072	704643072	704643072	704643072	704643072	704643072
OUTCOME	watermarks-exchange	10	15258	65536	256	152580	65539	186603	838860800	838860800	838860800	838860800	838860800	838860800	872415232
OUTCOME	watermarks-exchange	11	15258	65536	256	167838	65539	179259	939524096	939524096	973078528	973078528	973078528	973078528	973078528


==> experiments/opsequence/epyc7452-6c6aa88-B-scaling-watermarks-pipeline.txt <==
FIELDS	mode	workers	rate_per_worker	quantum	sequence_length	total_rate	inter_arrival_ns	epochs_sent	0.25	0.5	0.75	0.95	0.99	0.999	max
OUTCOME	watermarks-pipeline	1	244140	4096	256	244140	4096	158507339	221184	294912	360448	409600	425984	425984	475136
OUTCOME	watermarks-pipeline	1	15258	65536	256	15258	65539	166145891	278528	344064	409600	458752	475136	475136	507904
OUTCOME	watermarks-pipeline	2	244140	4096	256	488280	4096	317025900	229376	294912	360448	409600	425984	425984	475136
OUTCOME	watermarks-pipeline	2	15258	65536	256	30516	65539	328248676	278528	344064	409600	458752	475136	475136	491520
OUTCOME	watermarks-pipeline	3	244140	4096	256	732420	4096	470804757	229376	294912	360448	409600	425984	425984	475136
OUTCOME	watermarks-pipeline	3	15258	65536	256	45774	65539	490896166	294912	360448	425984	475136	491520	491520	524288
OUTCOME	watermarks-pipeline	4	244140	4096	256	976560	4096	569407685	237568	311296	376832	425984	442368	442368	753664
OUTCOME	watermarks-pipeline	4	15258	65536	256	61032	65539	594092880	294912	360448	425984	491520	491520	507904	524288
OUTCOME	watermarks-pipeline	5	244140	4096	256	1220700	4096	762242074	237568	311296	376832	425984	442368	442368	1114112
OUTCOME	watermarks-pipeline	5	15258	65536	256	76290	65539	793984279	278528	344064	409600	475136	475136	491520	557056
OUTCOME	watermarks-pipeline	6	244140	4096	256	1464840	4096	902181420	229376	294912	360448	425984	425984	442368	524288
OUTCOME	watermarks-pipeline	6	15258	65536	256	91548	65539	940299566	278528	344064	409600	475136	475136	491520	720896
OUTCOME	watermarks-pipeline	7	244140	4096	256	1708980	4096	1037556673	245760	311296	376832	425984	442368	442368	3801088
OUTCOME	watermarks-pipeline	7	15258	65536	256	106806	65539	1083956258	294912	360448	425984	475136	491520	507904	589824
OUTCOME	watermarks-pipeline	8	244140	4096	256	1953120	4096	1175858488	245760	311296	376832	425984	442368	442368	589824
OUTCOME	watermarks-pipeline	8	15258	65536	256	122064	65539	1219054889	294912	360448	425984	475136	491520	507904	557056
OUTCOME	watermarks-pipeline	9	244140	4096	256	2197260	4096	1293800373	245760	311296	376832	442368	442368	458752	622592
OUTCOME	watermarks-pipeline	9	15258	65536	256	137322	65539	1356202085	294912	360448	425984	491520	491520	507904	589824
OUTCOME	watermarks-pipeline	10	244140	4096	256	2441400	4096	1414035546	245760	311296	376832	442368	442368	458752	655360
OUTCOME	watermarks-pipeline	10	15258	65536	256	152580	65539	1475153927	294912	360448	425984	491520	491520	507904	622592
OUTCOME	watermarks-pipeline	11	244140	4096	256	2685540	4096	1537990343	245760	311296	376832	442368	442368	458752	720896
OUTCOME	watermarks-pipeline	11	15258	65536	256	167838	65539	1605538333	311296	376832	442368	491520	507904	507904	622592
OUTCOME	watermarks-pipeline	12	244140	4096	256	2929680	4096	1655606567	253952	327680	393216	442368	458752	458752	1835008
OUTCOME	watermarks-pipeline	12	15258	65536	256	183096	65539	1735894696	311296	376832	442368	491520	507904	507904	1835008
OUTCOME	watermarks-pipeline	13	244140	4096	256	3173820	4096	1761654595	253952	327680	393216	442368	458752	458752	1835008
OUTCOME	watermarks-pipeline	13	15258	65536	256	198354	65539	1843732359	311296	376832	442368	491520	507904	524288	1835008
OUTCOME	watermarks-pipeline	14	244140	4096	256	3417960	4096	1855167382	253952	327680	393216	442368	458752	458752	1835008
OUTCOME	watermarks-pipeline	14	15258	65536	256	213612	65539	1941607183	311296	376832	442368	491520	507904	507904	1900544
OUTCOME	watermarks-pipeline	15	244140	4096	256	3662100	4096	1956398494	253952	327680	393216	442368	458752	458752	1966080
OUTCOME	watermarks-pipeline	15	15258	65536	256	228870	65539	2052797763	311296	376832	442368	491520	507904	524288	1900544
OUTCOME	watermarks-pipeline	16	244140	4096	256	3906240	4096	2040463937	262144	327680	393216	458752	458752	475136	1966080
OUTCOME	watermarks-pipeline	16	15258	65536	256	244128	65539	2152521119	311296	376832	442368	491520	507904	524288	1900544


==> experiments/opsequence/epyc7452-6c6aa88-B-vary-sequence-notificator.txt <==
FIELDS	mode	workers	rate_per_worker	quantum	sequence_length	total_rate	inter_arrival_ns	epochs_sent	0.25	0.5	0.75	0.95	0.99	0.999	max
OUTCOME	notificator	8	244140	4096	8	1953120	4096	2222468792	94208	163840	229376	278528	294912	294912	442368
OUTCOME	notificator	8	244140	4096	16	1953120	4096	2162766746	106496	172032	237568	294912	311296	311296	425984
OUTCOME	notificator	8	244140	4096	32	1953120	4096	2113645251	106496	172032	237568	294912	311296	311296	425984
OUTCOME	notificator	8	244140	4096	64	1953120	4096	1969665861	118784	188416	253952	311296	327680	327680	458752
OUTCOME	notificator	8	244140	4096	128	1953120	4096	1678182221	155648	221184	294912	344064	344064	360448	589824
OUTCOME	notificator	8	244140	4096	256	1953120	4096	1107834666	212992	278528	344064	409600	409600	425984	851968
OUTCOME	notificator	8	244140	4096	512	1953120	4096	16026513	851968	917504	1015808	1114112	1245184	1310720	1376256
OUTCOME	notificator	8	15258	65536	8	122064	65539	2242339249	147456	212992	278528	344064	344064	360448	425984
OUTCOME	notificator	8	15258	65536	16	122064	65539	2202072692	155648	221184	294912	344064	360448	360448	425984
OUTCOME	notificator	8	15258	65536	32	122064	65539	2130241194	163840	229376	294912	344064	360448	360448	425984
OUTCOME	notificator	8	15258	65536	64	122064	65539	2002555661	180224	245760	311296	360448	376832	376832	458752
OUTCOME	notificator	8	15258	65536	128	122064	65539	1706972520	212992	278528	344064	393216	409600	409600	557056
OUTCOME	notificator	8	15258	65536	256	122064	65539	1136155403	278528	344064	409600	458752	475136	475136	720896
OUTCOME	notificator	8	15258	65536	512	122064	65539	12369331	819200	917504	983040	1114112	1114112	1114112	1179648


==> experiments/opsequence/epyc7452-6c6aa88-B-vary-sequence-tokens.txt <==
FIELDS	mode	workers	rate_per_worker	quantum	sequence_length	total_rate	inter_arrival_ns	epochs_sent	0.25	0.5	0.75	0.95	0.99	0.999	max
OUTCOME	tokens	8	244140	4096	8	1953120	4096	2231563189	94208	163840	229376	278528	294912	294912	425984
OUTCOME	tokens	8	244140	4096	16	1953120	4096	2200958670	94208	163840	229376	278528	294912	294912	458752
OUTCOME	tokens	8	244140	4096	32	1953120	4096	2159525434	98304	163840	229376	294912	294912	311296	425984
OUTCOME	tokens	8	244140	4096	64	1953120	4096	2079673474	106496	172032	237568	294912	311296	311296	458752
OUTCOME	tokens	8	244140	4096	128	1953120	4096	1914391006	126976	196608	262144	311296	327680	344064	622592
OUTCOME	tokens	8	244140	4096	256	1953120	4096	1570312081	163840	229376	294912	360448	360448	393216	753664
OUTCOME	tokens	8	244140	4096	512	1953120	4096	886402840	237568	311296	376832	425984	458752	491520	1114112
OUTCOME	tokens	8	15258	65536	8	122064	65539	2240484581	155648	221184	294912	344064	344064	360448	425984
OUTCOME	tokens	8	15258	65536	16	122064	65539	2225153696	155648	221184	294912	344064	360448	360448	425984
OUTCOME	tokens	8	15258	65536	32	122064	65539	2179905631	163840	229376	294912	344064	360448	360448	425984
OUTCOME	tokens	8	15258	65536	64	122064	65539	2113189998	163840	229376	294912	360448	360448	376832	507904
OUTCOME	tokens	8	15258	65536	128	122064	65539	1946242114	188416	253952	327680	376832	376832	393216	589824
OUTCOME	tokens	8	15258	65536	256	122064	65539	1603055794	221184	294912	360448	409600	425984	442368	786432
OUTCOME	tokens	8	15258	65536	512	122064	65539	912429833	294912	360448	425984	491520	507904	557056	1179648


==> experiments/opsequence/epyc7452-6c6aa88-B-vary-sequence-watermarks-exchange.txt <==
FIELDS	mode	workers	rate_per_worker	quantum	sequence_length	total_rate	inter_arrival_ns	epochs_sent	0.25	0.5	0.75	0.95	0.99	0.999	max
OUTCOME	watermarks-exchange	8	15258	65536	8	122064	65539	45885281	376832	442368	507904	557056	622592	720896	1114112
OUTCOME	watermarks-exchange	8	15258	65536	16	122064	65539	4934625	1703936	1769472	1835008	1966080	2097152	2228224	2490368
OUTCOME	watermarks-exchange	8	15258	65536	32	122064	65539	1814082	8388608	8388608	8912896	8912896	8912896	9437184	9961472
OUTCOME	watermarks-exchange	8	15258	65536	64	122064	65539	859394	33554432	35651584	35651584	35651584	35651584	35651584	37748736
OUTCOME	watermarks-exchange	8	15258	65536	128	122064	65539	435124	134217728	134217728	134217728	142606336	142606336	142606336	142606336
OUTCOME	watermarks-exchange	8	15258	65536	256	122064	65539	225872	520093696	536870912	536870912	536870912	536870912	536870912	570425344


==> experiments/opsequence/epyc7452-6c6aa88-B-vary-sequence-watermarks-pipeline.txt <==
FIELDS	mode	workers	rate_per_worker	quantum	sequence_length	total_rate	inter_arrival_ns	epochs_sent	0.25	0.5	0.75	0.95	0.99	0.999	max
OUTCOME	watermarks-pipeline	8	244140	4096	8	1953120	4096	1642999552	98304	163840	229376	294912	294912	311296	409600
OUTCOME	watermarks-pipeline	8	244140	4096	16	1953120	4096	1608064861	106496	172032	237568	294912	311296	311296	507904
OUTCOME	watermarks-pipeline	8	244140	4096	32	1953120	4096	1593765785	114688	180224	245760	311296	311296	311296	425984
OUTCOME	watermarks-pipeline	8	244140	4096	64	1953120	4096	1494118958	163840	229376	294912	360448	376832	376832	524288
OUTCOME	watermarks-pipeline	8	244140	4096	128	1953120	4096	1355461984	196608	262144	327680	376832	393216	409600	507904
OUTCOME	watermarks-pipeline	8	244140	4096	256	1953120	4096	1145158447	245760	311296	376832	425984	442368	442368	589824
OUTCOME	watermarks-pipeline	8	244140	4096	512	1953120	4096	617976406	524288	589824	655360	720896	720896	720896	1114112
OUTCOME	watermarks-pipeline	8	15258	65536	8	122064	65539	1691074350	155648	221184	294912	344064	344064	360448	393216
OUTCOME	watermarks-pipeline	8	15258	65536	16	122064	65539	1669507004	163840	229376	294912	344064	360448	360448	409600
OUTCOME	watermarks-pipeline	8	15258	65536	32	122064	65539	1626412249	172032	237568	311296	360448	376832	376832	409600
OUTCOME	watermarks-pipeline	8	15258	65536	64	122064	65539	1583427969	180224	245760	311296	376832	376832	393216	425984
OUTCOME	watermarks-pipeline	8	15258	65536	128	122064	65539	1458912180	221184	294912	360448	409600	425984	425984	688128
OUTCOME	watermarks-pipeline	8	15258	65536	256	122064	65539	1118459304	360448	425984	491520	557056	557056	557056	688128
OUTCOME	watermarks-pipeline	8	15258	65536	512	122064	65539	681804114	557056	622592	688128	720896	753664	753664	983040


==> experiments/wordcount-quantum/epyc7452-2ac8dfc-2-w8-quantums-harness.txt <==
FIELDS	mode	workers	rate_per_worker	quantum	total_rate	inter_arrival_ns	epochs_sent	0.25	0.5	0.75	0.95	0.99	0.999	max
OUTCOME	harness	8	4000000	256	32000000	250	1878706283	122880	188416	253952	311296	327680	327680	524288
OUTCOME	harness	8	8000000	256	64000000	125	1644069205	147456	212992	278528	344064	344064	360448	524288
OUTCOME	harness	8	12000000	256	96000000	83	1438473729	172032	237568	311296	360448	376832	376832	753664
OUTCOME	harness	8	4000000	512	32000000	250	1879157855	122880	188416	253952	311296	327680	344064	507904
OUTCOME	harness	8	8000000	512	64000000	125	1651236896	147456	212992	278528	327680	344064	360448	524288
OUTCOME	harness	8	12000000	512	96000000	83	1388634283	180224	245760	311296	360448	376832	393216	524288
OUTCOME	harness	8	4000000	1024	32000000	250	1860571549	126976	196608	262144	311296	327680	344064	475136
OUTCOME	harness	8	8000000	1024	64000000	125	1654708627	147456	212992	278528	327680	344064	360448	557056
OUTCOME	harness	8	12000000	1024	96000000	83	1446262949	172032	237568	311296	360448	360448	376832	720896
OUTCOME	harness	8	4000000	2048	32000000	250	1859229467	122880	188416	253952	311296	327680	344064	475136
OUTCOME	harness	8	8000000	2048	64000000	125	1645132817	147456	212992	278528	344064	344064	360448	491520
OUTCOME	harness	8	12000000	2048	96000000	83	1391264570	180224	245760	311296	360448	376832	393216	720896
OUTCOME	harness	8	4000000	4096	32000000	250	1890675067	122880	188416	253952	311296	327680	327680	491520
OUTCOME	harness	8	8000000	4096	64000000	125	1651641502	147456	212992	278528	327680	344064	360448	475136
OUTCOME	harness	8	12000000	4096	96000000	83	1407698319	180224	245760	311296	360448	376832	393216	557056
OUTCOME	harness	8	4000000	8192	32000000	250	1871667432	122880	188416	253952	311296	327680	344064	507904
OUTCOME	harness	8	8000000	8192	64000000	125	1652961240	147456	212992	278528	327680	344064	360448	557056
OUTCOME	harness	8	12000000	8192	96000000	83	1447617313	172032	237568	311296	360448	376832	376832	524288
OUTCOME	harness	8	4000000	16384	32000000	250	1885765431	122880	188416	253952	311296	327680	327680	458752
OUTCOME	harness	8	8000000	16384	64000000	125	1645529705	147456	212992	278528	327680	344064	360448	491520
OUTCOME	harness	8	12000000	16384	96000000	83	1446876462	172032	237568	311296	360448	376832	376832	688128
OUTCOME	harness	8	4000000	32768	32000000	250	1872269083	122880	188416	253952	311296	327680	344064	491520
OUTCOME	harness	8	8000000	32768	64000000	125	1657495957	147456	212992	278528	327680	344064	360448	491520
OUTCOME	harness	8	12000000	32768	96000000	83	1447555702	172032	237568	311296	360448	360448	376832	524288
OUTCOME	harness	8	4000000	65536	32000000	250	1858583887	126976	196608	262144	311296	327680	344064	475136
OUTCOME	harness	8	8000000	65536	64000000	125	1650632599	147456	212992	278528	327680	344064	360448	507904
OUTCOME	harness	8	12000000	65536	96000000	83	1444250587	172032	237568	311296	360448	376832	376832	655360
OUTCOME	harness	8	4000000	131072	32000000	250	1865876502	122880	188416	253952	311296	327680	344064	491520
OUTCOME	harness	8	8000000	131072	64000000	125	1656823315	147456	212992	278528	327680	344064	360448	491520
OUTCOME	harness	8	12000000	131072	96000000	83	1447761555	172032	237568	311296	360448	376832	376832	622592
OUTCOME	harness	8	4000000	262144	32000000	250	1880762724	122880	188416	253952	311296	327680	344064	507904
OUTCOME	harness	8	8000000	262144	64000000	125	1648715520	147456	212992	278528	327680	344064	360448	507904
OUTCOME	harness	8	12000000	262144	96000000	83	1419113957	172032	237568	311296	360448	376832	376832	753664
OUTCOME	harness	8	4000000	524288	32000000	250	2037413913	212992	344064	475136	589824	622592	622592	819200
OUTCOME	harness	8	8000000	524288	64000000	125	1818397848	253952	393216	524288	622592	655360	655360	819200
OUTCOME	harness	8	12000000	524288	96000000	83	1616804648	311296	442368	589824	688128	720896	720896	884736
OUTCOME	harness	8	4000000	1048576	32000000	250	2099130991	393216	655360	917504	1179648	1179648	1179648	1310720
OUTCOME	harness	8	8000000	1048576	64000000	125	1879691106	491520	753664	1015808	1245184	1310720	1310720	1507328
OUTCOME	harness	8	12000000	1048576	96000000	83	1672189233	589824	851968	1114112	1310720	1376256	1376256	1638400


==> experiments/wordcount-quantum/epyc7452-2ac8dfc-2-w8-quantums-notificator.txt <==
FIELDS	mode	workers	rate_per_worker	quantum	total_rate	inter_arrival_ns	epochs_sent	0.25	0.5	0.75	0.95	0.99	0.999	max
OUTCOME	notificator	8	4000000	8192	32000000	250	693289641	253952	327680	393216	442368	458752	475136	2359296
OUTCOME	notificator	8	4000000	16384	32000000	250	1102031526	212992	278528	344064	393216	409600	425984	1507328
OUTCOME	notificator	8	8000000	16384	64000000	125	352560811	294912	360448	425984	475136	491520	507904	6029312
OUTCOME	notificator	8	4000000	32768	32000000	250	1196238453	204800	278528	344064	393216	393216	409600	1114112
OUTCOME	notificator	8	8000000	32768	64000000	125	444800652	278528	344064	409600	475136	475136	491520	2228224
OUTCOME	notificator	8	4000000	65536	32000000	250	1226799113	196608	262144	327680	393216	393216	409600	1245184
OUTCOME	notificator	8	8000000	65536	64000000	125	480615273	278528	344064	409600	458752	475136	491520	2031616
OUTCOME	notificator	8	4000000	131072	32000000	250	1248272431	196608	262144	327680	376832	393216	409600	1179648
OUTCOME	notificator	8	8000000	131072	64000000	125	490712021	278528	344064	409600	458752	475136	491520	1835008
OUTCOME	notificator	8	12000000	131072	96000000	83	4818530	3801088	4456448	4980736	5767168	6291456	7077888	8912896
OUTCOME	notificator	8	4000000	262144	32000000	250	1264385436	196608	262144	327680	376832	393216	409600	1376256
OUTCOME	notificator	8	8000000	262144	64000000	125	502883554	278528	344064	409600	458752	475136	491520	1900544
OUTCOME	notificator	8	12000000	262144	96000000	83	8205018	2883584	3276800	3670016	4194304	4718592	5242880	6553600
OUTCOME	notificator	8	4000000	524288	32000000	250	1448242007	344064	475136	622592	720896	753664	753664	1048576
OUTCOME	notificator	8	8000000	524288	64000000	125	694042947	507904	655360	786432	884736	917504	917504	2031616
OUTCOME	notificator	8	12000000	524288	96000000	83	41443350	1310720	1507328	1769472	2031616	2097152	2228224	4718592
OUTCOME	notificator	8	4000000	1048576	32000000	250	1549022219	655360	917504	1179648	1376256	1441792	1441792	1769472
OUTCOME	notificator	8	8000000	1048576	64000000	125	802011181	983040	1245184	1507328	1769472	1769472	1835008	2097152
OUTCOME	notificator	8	12000000	1048576	96000000	83	76768861	1769472	2228224	2621440	3014656	3014656	3145728	5505024


==> experiments/wordcount-quantum/epyc7452-2ac8dfc-2-w8-quantums-tokens.txt <==
FIELDS	mode	workers	rate_per_worker	quantum	total_rate	inter_arrival_ns	epochs_sent	0.25	0.5	0.75	0.95	0.99	0.999	max
OUTCOME	tokens	8	4000000	256	32000000	250	835951920	245760	311296	376832	442368	442368	458752	1703936
OUTCOME	tokens	8	4000000	512	32000000	250	849105362	245760	311296	376832	425984	442368	458752	1572864
OUTCOME	tokens	8	4000000	1024	32000000	250	878318981	237568	311296	376832	425984	442368	458752	1507328
OUTCOME	tokens	8	4000000	2048	32000000	250	919005275	237568	311296	376832	425984	442368	442368	1507328
OUTCOME	tokens	8	4000000	4096	32000000	250	953824051	229376	294912	360448	425984	425984	442368	1441792
OUTCOME	tokens	8	8000000	4096	64000000	125	25365419	950272	1114112	1310720	1769472	2228224	3145728	5505024
OUTCOME	tokens	8	4000000	8192	32000000	250	1007742095	229376	294912	360448	409600	425984	442368	1441792
OUTCOME	tokens	8	8000000	8192	64000000	125	72446601	475136	557056	622592	688128	720896	1048576	3276800
OUTCOME	tokens	8	4000000	16384	32000000	250	1069862361	221184	294912	360448	409600	425984	425984	1507328
OUTCOME	tokens	8	8000000	16384	64000000	125	102727093	360448	458752	524288	688128	720896	720896	3538944
OUTCOME	tokens	8	4000000	32768	32000000	250	1101120515	212992	278528	344064	409600	409600	425984	1507328
OUTCOME	tokens	8	8000000	32768	64000000	125	122866780	344064	409600	475136	589824	688128	720896	2359296
OUTCOME	tokens	8	4000000	65536	32000000	250	1101189530	212992	278528	344064	409600	409600	425984	1507328
OUTCOME	tokens	8	8000000	65536	64000000	125	130710520	327680	409600	475136	524288	688128	720896	2359296
OUTCOME	tokens	8	4000000	131072	32000000	250	1121903963	212992	278528	344064	393216	409600	425984	1507328
OUTCOME	tokens	8	8000000	131072	64000000	125	169451709	327680	393216	458752	507904	524288	688128	2621440
OUTCOME	tokens	8	4000000	262144	32000000	250	1158805885	212992	278528	344064	393216	409600	425984	1507328
OUTCOME	tokens	8	8000000	262144	64000000	125	232940423	311296	376832	442368	491520	507904	524288	2621440
OUTCOME	tokens	8	4000000	524288	32000000	250	1330278779	376832	507904	655360	753664	786432	786432	1048576
OUTCOME	tokens	8	8000000	524288	64000000	125	393311944	589824	720896	851968	950272	983040	983040	2752512
OUTCOME	tokens	8	4000000	1048576	32000000	250	1394905786	720896	983040	1245184	1441792	1507328	1507328	1835008
OUTCOME	tokens	8	8000000	1048576	64000000	125	440603535	1179648	1441792	1703936	1900544	1966080	1966080	3014656


==> experiments/wordcount-quantum/epyc7452-2ac8dfc-2-w8-quantums-watermarks.txt <==
FIELDS	mode	workers	rate_per_worker	quantum	total_rate	inter_arrival_ns	epochs_sent	0.25	0.5	0.75	0.95	0.99	0.999	max
OUTCOME	watermarks	8	4000000	256	32000000	250	697392984	229376	294912	360448	409600	425984	442368	1048576
OUTCOME	watermarks	8	4000000	512	32000000	250	700731119	229376	294912	360448	425984	442368	458752	1310720
OUTCOME	watermarks	8	4000000	1024	32000000	250	764248290	221184	294912	360448	409600	425984	442368	1048576
OUTCOME	watermarks	8	4000000	2048	32000000	250	766050162	221184	294912	360448	409600	425984	425984	1114112
OUTCOME	watermarks	8	8000000	2048	64000000	125	32716605	557056	655360	753664	1048576	1245184	1441792	2359296
OUTCOME	watermarks	8	4000000	4096	32000000	250	783908124	212992	278528	344064	409600	425984	442368	1114112
OUTCOME	watermarks	8	8000000	4096	64000000	125	95562442	344064	425984	507904	720896	753664	786432	1835008
OUTCOME	watermarks	8	4000000	8192	32000000	250	793181465	212992	278528	344064	409600	409600	425984	851968
OUTCOME	watermarks	8	8000000	8192	64000000	125	147287243	327680	393216	458752	589824	720896	753664	2097152
OUTCOME	watermarks	8	4000000	16384	32000000	250	857963144	204800	278528	344064	393216	409600	409600	1015808
OUTCOME	watermarks	8	8000000	16384	64000000	125	161716301	327680	393216	458752	524288	688128	753664	2031616
OUTCOME	watermarks	8	4000000	32768	32000000	250	851623816	204800	278528	344064	393216	409600	425984	6029312
OUTCOME	watermarks	8	8000000	32768	64000000	125	175088792	311296	393216	458752	507904	688128	753664	1835008
OUTCOME	watermarks	8	4000000	65536	32000000	250	844753528	204800	278528	344064	393216	409600	409600	917504
OUTCOME	watermarks	8	8000000	65536	64000000	125	187746279	311296	376832	442368	491520	507904	524288	1703936
OUTCOME	watermarks	8	4000000	131072	32000000	250	848521569	204800	278528	344064	393216	409600	425984	1048576
OUTCOME	watermarks	8	8000000	131072	64000000	125	203734831	311296	376832	442368	507904	622592	753664	1769472
OUTCOME	watermarks	8	4000000	262144	32000000	250	871982931	196608	262144	327680	393216	409600	409600	884736
OUTCOME	watermarks	8	8000000	262144	64000000	125	246902748	311296	376832	442368	491520	507904	524288	1638400
OUTCOME	watermarks	8	4000000	524288	32000000	250	995257428	360448	491520	622592	753664	753664	786432	1015808
OUTCOME	watermarks	8	8000000	524288	64000000	125	323203857	589824	720896	851968	950272	950272	983040	2228224
OUTCOME	watermarks	8	4000000	1048576	32000000	250	1023245266	688128	950272	1245184	1441792	1507328	1507328	1835008
OUTCOME	watermarks	8	8000000	1048576	64000000	125	341621494	1114112	1376256	1638400	1900544	1900544	1966080	3276800


==> experiments/wordcount-quantum/epyc7452-c9e6f1d-w8-quantums-watermarks.txt <==
FIELDS	mode	workers	rate_per_worker	quantum	total_rate	inter_arrival_ns	epochs_sent	0.25	0.5	0.75	0.95	0.99	0.999	max
OUTCOME	watermarks	8	4000000	256	32000000	250	726534059	229376	294912	360448	409600	425984	442368	1441792
OUTCOME	watermarks	8	4000000	512	32000000	250	751588461	229376	294912	360448	409600	425984	442368	1048576
OUTCOME	watermarks	8	4000000	1024	32000000	250	744839455	221184	294912	360448	409600	425984	442368	1015808
OUTCOME	watermarks	8	4000000	2048	32000000	250	772914127	221184	294912	360448	409600	425984	442368	1310720
OUTCOME	watermarks	8	8000000	2048	64000000	125	43657190	491520	589824	688128	786432	950272	1245184	2359296
OUTCOME	watermarks	8	4000000	4096	32000000	250	794583998	212992	278528	344064	409600	425984	442368	1179648
OUTCOME	watermarks	8	8000000	4096	64000000	125	96376000	344064	425984	507904	720896	753664	786432	2490368
OUTCOME	watermarks	8	4000000	8192	32000000	250	834527932	204800	278528	344064	393216	409600	425984	1179648
OUTCOME	watermarks	8	8000000	8192	64000000	125	153033176	327680	393216	458752	557056	720896	753664	1900544
OUTCOME	watermarks	8	4000000	16384	32000000	250	860627046	204800	278528	344064	393216	409600	425984	983040
OUTCOME	watermarks	8	8000000	16384	64000000	125	168593822	311296	376832	442368	507904	622592	753664	1966080
OUTCOME	watermarks	8	4000000	32768	32000000	250	876688869	204800	278528	344064	393216	409600	409600	884736
OUTCOME	watermarks	8	8000000	32768	64000000	125	185957600	311296	376832	442368	491520	524288	720896	1703936
OUTCOME	watermarks	8	4000000	65536	32000000	250	882908219	204800	278528	344064	393216	409600	409600	1015808
OUTCOME	watermarks	8	8000000	65536	64000000	125	206080796	311296	376832	442368	491520	507904	688128	1966080
OUTCOME	watermarks	8	4000000	131072	32000000	250	878247667	204800	278528	344064	393216	409600	425984	884736
OUTCOME	watermarks	8	8000000	131072	64000000	125	220833535	311296	376832	442368	491520	507904	507904	1703936
OUTCOME	watermarks	8	4000000	262144	32000000	250	903841855	196608	262144	327680	393216	409600	409600	884736
OUTCOME	watermarks	8	8000000	262144	64000000	125	277700368	294912	360448	425984	491520	507904	524288	1703936
OUTCOME	watermarks	8	4000000	524288	32000000	250	1041898597	360448	491520	622592	753664	753664	786432	1376256
OUTCOME	watermarks	8	8000000	524288	64000000	125	344460637	589824	720896	851968	950272	983040	983040	2228224
OUTCOME	watermarks	8	4000000	1048576	32000000	250	1077373425	688128	950272	1245184	1441792	1507328	1507328	1769472
OUTCOME	watermarks	8	8000000	1048576	64000000	125	354093840	1114112	1376256	1638400	1900544	1900544	1966080	3276800


==> experiments/wordcount-strong-scaling/epyc7452-6c6aa88-notificator.txt <==
FIELDS	mode	workers	rate_per_worker	quantum	total_rate	inter_arrival_ns	epochs_sent	0.25	0.5	0.75	0.95	0.99	0.999	max
OUTCOME	notificator	2	8000000	65536	16000000	125	104980909	278528	344064	409600	458752	475136	475136	4718592
OUTCOME	notificator	2	10000000	65536	20000000	100	12891685	327680	393216	458752	507904	507904	884736	5767168
OUTCOME	notificator	3	5333333	65536	15999999	187	416660778	204800	278528	344064	393216	409600	409600	1572864
OUTCOME	notificator	3	6666666	65536	19999998	150	319235949	229376	294912	360448	425984	425984	442368	1835008
OUTCOME	notificator	4	4000000	65536	16000000	250	654717217	163840	229376	294912	360448	360448	376832	1900544
OUTCOME	notificator	4	5000000	65536	20000000	200	584214310	180224	245760	311296	376832	376832	393216	2031616
OUTCOME	notificator	5	3200000	65536	16000000	312	913149313	172032	237568	311296	360448	376832	376832	884736
OUTCOME	notificator	5	4000000	65536	20000000	250	821219620	188416	253952	327680	376832	393216	393216	917504
OUTCOME	notificator	6	2666666	65536	15999996	375	1143657165	163840	229376	294912	344064	360448	376832	983040
OUTCOME	notificator	6	3333333	65536	19999998	300	1056407120	172032	237568	311296	360448	376832	376832	1015808
OUTCOME	notificator	7	2285714	65536	15999998	437	1346251506	155648	221184	294912	344064	360448	360448	983040
OUTCOME	notificator	7	2857142	65536	19999994	350	1251088140	172032	237568	311296	360448	376832	376832	1048576
OUTCOME	notificator	8	2000000	65536	16000000	500	1471575353	163840	229376	294912	360448	360448	376832	884736
OUTCOME	notificator	8	2500000	65536	20000000	400	1434466778	172032	237568	311296	360448	376832	393216	1245184
OUTCOME	notificator	9	1777777	65536	15999993	562	1591138042	172032	237568	311296	360448	376832	393216	1310720
OUTCOME	notificator	9	2222222	65536	19999998	450	1605487250	172032	237568	311296	360448	376832	376832	753664
OUTCOME	notificator	10	1600000	65536	16000000	625	1788636711	172032	237568	311296	360448	376832	393216	720896
OUTCOME	notificator	10	2000000	65536	20000000	500	1606949386	188416	253952	327680	376832	393216	393216	819200
OUTCOME	notificator	11	1454545	65536	15999995	687	1809825860	188416	253952	327680	376832	393216	393216	1114112
OUTCOME	notificator	11	1818181	65536	19999991	550	1731906472	188416	253952	327680	376832	393216	409600	1114112
OUTCOME	notificator	12	1333333	65536	15999996	750	1860787875	196608	262144	327680	393216	393216	409600	2359296
OUTCOME	notificator	12	1666666	65536	19999992	600	1925218373	188416	253952	327680	376832	393216	409600	2359296
OUTCOME	notificator	13	1230769	65536	15999997	812	2063788796	204800	278528	344064	393216	409600	425984	2490368
OUTCOME	notificator	13	1538461	65536	19999993	650	1970858672	212992	278528	344064	393216	409600	425984	2621440
OUTCOME	notificator	14	1142857	65536	15999998	875	1993264525	212992	278528	344064	393216	425984	442368	2490368
OUTCOME	notificator	14	1428571	65536	19999994	700	1626105709	237568	311296	376832	425984	442368	475136	2883584
OUTCOME	notificator	15	1066666	65536	15999990	937	1813432641	229376	294912	360448	425984	442368	458752	2621440
OUTCOME	notificator	15	1333333	65536	19999995	750	1971216332	221184	294912	360448	409600	425984	442368	2752512
OUTCOME	notificator	16	1000000	65536	16000000	1000	1730708539	245760	311296	376832	425984	442368	475136	2621440
OUTCOME	notificator	16	1250000	65536	20000000	800	1552802847	253952	327680	393216	442368	458752	491520	2621440


==> experiments/wordcount-strong-scaling/epyc7452-6c6aa88-tokens.txt <==
FIELDS	mode	workers	rate_per_worker	quantum	total_rate	inter_arrival_ns	epochs_sent	0.25	0.5	0.75	0.95	0.99	0.999	max
OUTCOME	tokens	3	5333333	256	15999999	187	160737979	294912	360448	425984	475136	475136	491520	2359296
OUTCOME	tokens	3	5333333	65536	15999999	187	343030100	229376	294912	360448	409600	425984	425984	1835008
OUTCOME	tokens	3	6666666	65536	19999998	150	222937912	262144	327680	393216	442368	458752	475136	2031616
OUTCOME	tokens	4	4000000	256	16000000	250	463296623	221184	294912	360448	409600	409600	425984	1835008
OUTCOME	tokens	4	5000000	256	20000000	200	332612584	253952	327680	393216	442368	458752	458752	2359296
OUTCOME	tokens	4	4000000	65536	16000000	250	601373249	180224	245760	311296	376832	376832	393216	1966080
OUTCOME	tokens	4	5000000	65536	20000000	200	505345183	204800	278528	344064	393216	409600	409600	2359296
OUTCOME	tokens	5	3200000	256	16000000	312	676091149	229376	294912	360448	409600	425984	442368	1245184
OUTCOME	tokens	5	4000000	256	20000000	250	549891768	245760	311296	376832	442368	442368	458752	1310720
OUTCOME	tokens	5	3200000	65536	16000000	312	848505166	188416	253952	327680	376832	393216	393216	983040
OUTCOME	tokens	5	4000000	65536	20000000	250	740954247	204800	278528	344064	393216	409600	409600	917504
OUTCOME	tokens	6	2666666	256	15999996	375	953838629	196608	262144	327680	376832	393216	409600	1048576
OUTCOME	tokens	6	3333333	256	19999998	300	777536410	221184	294912	360448	409600	425984	425984	1310720
OUTCOME	tokens	6	2666666	65536	15999996	375	1085837845	172032	237568	311296	360448	376832	376832	1114112
OUTCOME	tokens	6	3333333	65536	19999998	300	959673841	188416	253952	327680	376832	393216	393216	1245184
OUTCOME	tokens	7	2285714	256	15999998	437	1166592716	188416	253952	327680	376832	393216	393216	1048576
OUTCOME	tokens	7	2857142	256	19999994	350	970438734	212992	278528	344064	393216	409600	425984	1245184
OUTCOME	tokens	7	2285714	65536	15999998	437	1299932649	163840	229376	294912	360448	360448	376832	1114112
OUTCOME	tokens	7	2857142	65536	19999994	350	1195083871	180224	245760	311296	360448	376832	393216	1310720
OUTCOME	tokens	8	2000000	256	16000000	500	1384369456	180224	245760	311296	360448	376832	393216	1048576
OUTCOME	tokens	8	2500000	256	20000000	400	1172880190	204800	278528	344064	393216	409600	409600	1310720
OUTCOME	tokens	8	2000000	65536	16000000	500	1508032016	163840	229376	294912	344064	360448	376832	2490368
OUTCOME	tokens	8	2500000	65536	20000000	400	1414591398	172032	237568	311296	360448	376832	376832	1310720
OUTCOME	tokens	9	1777777	256	15999993	562	1566114124	188416	253952	327680	376832	393216	393216	786432
OUTCOME	tokens	9	2222222	256	19999998	450	1410283968	196608	262144	327680	376832	393216	409600	884736
OUTCOME	tokens	9	1777777	65536	15999993	562	1608595814	172032	237568	311296	360448	376832	376832	950272
OUTCOME	tokens	9	2222222	65536	19999998	450	1560193838	180224	245760	311296	360448	376832	393216	983040
OUTCOME	tokens	10	1600000	256	16000000	625	1714376356	180224	245760	311296	376832	376832	393216	983040
OUTCOME	tokens	10	2000000	256	20000000	500	1591542486	196608	262144	327680	376832	393216	409600	983040
OUTCOME	tokens	10	1600000	65536	16000000	625	1821519755	172032	237568	311296	360448	376832	376832	819200
OUTCOME	tokens	10	2000000	65536	20000000	500	1679521746	180224	245760	311296	376832	376832	393216	819200
OUTCOME	tokens	11	1454545	256	15999995	687	1709030606	196608	262144	327680	376832	393216	409600	983040
OUTCOME	tokens	11	1818181	256	19999991	550	1709754515	196608	262144	327680	376832	393216	409600	1310720
OUTCOME	tokens	11	1454545	65536	15999995	687	1873783495	180224	245760	311296	360448	376832	393216	1048576
OUTCOME	tokens	11	1818181	65536	19999991	550	1850572419	180224	245760	311296	376832	376832	393216	1114112
OUTCOME	tokens	12	1333333	256	15999996	750	1807633192	196608	262144	327680	393216	393216	425984	1966080
OUTCOME	tokens	12	1666666	256	19999992	600	1894249250	196608	262144	327680	376832	393216	409600	2228224
OUTCOME	tokens	12	1333333	65536	15999996	750	2118969465	172032	237568	311296	360448	376832	393216	2228224
OUTCOME	tokens	12	1666666	65536	19999992	600	1885243185	188416	253952	327680	376832	393216	409600	2031616
OUTCOME	tokens	13	1230769	256	15999997	812	2104918137	196608	262144	327680	376832	393216	409600	1966080
OUTCOME	tokens	13	1538461	256	19999993	650	1604324774	237568	311296	376832	425984	458752	458752	2228224
OUTCOME	tokens	13	1230769	65536	15999997	812	2190398177	188416	253952	327680	376832	393216	409600	1900544
OUTCOME	tokens	13	1538461	65536	19999993	650	2085711489	196608	262144	327680	376832	393216	409600	2097152
OUTCOME	tokens	14	1142857	256	15999998	875	2005639698	212992	278528	344064	393216	409600	425984	2228224
OUTCOME	tokens	14	1428571	256	19999994	700	2039531058	204800	278528	344064	393216	409600	425984	2228224
OUTCOME	tokens	14	1142857	65536	15999998	875	2270325148	196608	262144	327680	376832	393216	409600	2097152
OUTCOME	tokens	14	1428571	65536	19999994	700	2141276264	204800	278528	344064	393216	409600	425984	2228224
OUTCOME	tokens	15	1066666	256	15999990	937	2203600071	204800	278528	344064	393216	409600	425984	2031616
OUTCOME	tokens	15	1333333	256	19999995	750	2144052805	212992	278528	344064	393216	409600	425984	2228224
OUTCOME	tokens	15	1066666	65536	15999990	937	2270999794	204800	278528	344064	393216	409600	425984	2228224
OUTCOME	tokens	15	1333333	65536	19999995	750	2003855511	212992	278528	344064	409600	425984	425984	2228224
OUTCOME	tokens	16	1000000	256	16000000	1000	1728289518	237568	311296	376832	425984	442368	475136	2228224
OUTCOME	tokens	16	1250000	256	20000000	800	1676477624	245760	311296	376832	425984	458752	475136	2359296
OUTCOME	tokens	16	1000000	65536	16000000	1000	1901499139	237568	311296	376832	425984	442368	458752	2359296
OUTCOME	tokens	16	1250000	65536	20000000	800	1851337804	229376	294912	360448	425984	442368	458752	2228224


==> experiments/wordcount-strong-scaling/epyc7452-6c6aa88-watermarks.txt <==
FIELDS	mode	workers	rate_per_worker	quantum	total_rate	inter_arrival_ns	epochs_sent	0.25	0.5	0.75	0.95	0.99	0.999	max
OUTCOME	watermarks	3	5333333	256	15999999	187	132825708	278528	344064	409600	475136	475136	491520	2359296
OUTCOME	watermarks	3	5333333	65536	15999999	187	275287590	229376	294912	360448	409600	425984	425984	1638400
OUTCOME	watermarks	3	6666666	65536	19999998	150	178914960	262144	327680	393216	442368	458752	458752	1900544
OUTCOME	watermarks	4	4000000	256	16000000	250	386136739	212992	278528	344064	409600	409600	425984	1769472
OUTCOME	watermarks	4	5000000	256	20000000	200	275355794	245760	311296	376832	442368	442368	458752	1966080
OUTCOME	watermarks	4	4000000	65536	16000000	250	494710974	180224	245760	311296	360448	376832	376832	1507328
OUTCOME	watermarks	4	5000000	65536	20000000	200	418756216	204800	278528	344064	393216	393216	409600	1835008
OUTCOME	watermarks	5	3200000	256	16000000	312	582104924	212992	278528	344064	393216	409600	425984	950272
OUTCOME	watermarks	5	4000000	256	20000000	250	473485740	229376	294912	360448	409600	425984	442368	917504
OUTCOME	watermarks	5	3200000	65536	16000000	312	701153516	172032	237568	311296	360448	376832	376832	786432
OUTCOME	watermarks	5	4000000	65536	20000000	250	609831546	196608	262144	327680	376832	393216	409600	950272
OUTCOME	watermarks	6	2666666	256	15999996	375	789092523	188416	253952	327680	376832	393216	393216	851968
OUTCOME	watermarks	6	3333333	256	19999998	300	671037743	204800	278528	344064	393216	409600	409600	983040
OUTCOME	watermarks	6	2666666	65536	15999996	375	873028470	163840	229376	294912	344064	360448	376832	753664
OUTCOME	watermarks	6	3333333	65536	19999998	300	788534366	180224	245760	311296	360448	376832	393216	917504
OUTCOME	watermarks	7	2285714	256	15999998	437	981541415	172032	237568	311296	360448	376832	393216	884736
OUTCOME	watermarks	7	2857142	256	19999994	350	862815673	196608	262144	327680	376832	393216	409600	1015808
OUTCOME	watermarks	7	2285714	65536	15999998	437	1065461487	155648	221184	294912	344064	360448	360448	753664
OUTCOME	watermarks	7	2857142	65536	19999994	350	981950355	172032	237568	311296	360448	376832	376832	819200
OUTCOME	watermarks	8	2000000	256	16000000	500	1162630488	163840	229376	294912	344064	360448	376832	983040
OUTCOME	watermarks	8	2500000	256	20000000	400	1030502456	180224	245760	311296	376832	393216	393216	917504
OUTCOME	watermarks	8	2000000	65536	16000000	500	1245039429	147456	212992	278528	344064	344064	360448	950272
OUTCOME	watermarks	8	2500000	65536	20000000	400	1161228914	163840	229376	294912	344064	360448	376832	753664
OUTCOME	watermarks	9	1777777	256	15999993	562	1308163586	172032	237568	311296	360448	376832	376832	851968
OUTCOME	watermarks	9	2222222	256	19999998	450	1198912682	180224	245760	311296	360448	376832	393216	983040
OUTCOME	watermarks	9	1777777	65536	15999993	562	1349340677	155648	221184	294912	344064	360448	376832	884736
OUTCOME	watermarks	9	2222222	65536	19999998	450	1296662638	163840	229376	294912	344064	360448	376832	720896
OUTCOME	watermarks	10	1600000	256	16000000	625	1430216011	163840	229376	294912	360448	360448	376832	819200
OUTCOME	watermarks	10	2000000	256	20000000	500	1300482155	180224	245760	311296	376832	393216	393216	819200
OUTCOME	watermarks	10	1600000	65536	16000000	625	1516919160	155648	221184	294912	344064	360448	360448	753664
OUTCOME	watermarks	10	2000000	65536	20000000	500	1436097637	163840	229376	294912	344064	360448	376832	851968
OUTCOME	watermarks	11	1454545	256	15999995	687	1178932076	163840	229376	294912	360448	360448	376832	1015808
OUTCOME	watermarks	11	1818181	256	19999991	550	1107448660	180224	245760	311296	376832	376832	393216	917504
OUTCOME	watermarks	11	1454545	65536	15999995	687	1230508861	155648	221184	294912	344064	360448	376832	851968
OUTCOME	watermarks	11	1818181	65536	19999991	550	1168043720	163840	229376	294912	360448	360448	376832	819200
OUTCOME	watermarks	12	1333333	256	15999996	750	1706488505	163840	229376	294912	360448	360448	376832	1966080
OUTCOME	watermarks	12	1666666	256	19999992	600	1598341168	172032	237568	311296	360448	376832	393216	2097152
OUTCOME	watermarks	12	1333333	65536	15999996	750	1772963511	155648	221184	294912	344064	360448	376832	2031616
OUTCOME	watermarks	12	1666666	65536	19999992	600	1691537156	163840	229376	294912	360448	360448	376832	2031616
OUTCOME	watermarks	13	1230769	256	15999997	812	1752586761	172032	237568	311296	360448	376832	393216	2097152
OUTCOME	watermarks	13	1538461	256	19999993	650	1668307525	180224	245760	311296	376832	393216	409600	2097152
OUTCOME	watermarks	13	1230769	65536	15999997	812	1824623171	163840	229376	294912	360448	360448	376832	2031616
OUTCOME	watermarks	13	1538461	65536	19999993	650	1744747832	172032	237568	311296	360448	376832	393216	2031616
OUTCOME	watermarks	14	1142857	256	15999998	875	1888546447	180224	245760	311296	360448	376832	393216	2031616
OUTCOME	watermarks	14	1428571	256	19999994	700	1775868168	188416	253952	327680	376832	393216	409600	2228224
OUTCOME	watermarks	14	1142857	65536	15999998	875	1918466635	172032	237568	311296	360448	376832	393216	1966080
OUTCOME	watermarks	14	1428571	65536	19999994	700	1822804242	172032	237568	311296	360448	376832	409600	4718592
OUTCOME	watermarks	15	1066666	256	15999990	937	1921602102	180224	245760	311296	360448	376832	393216	1835008
OUTCOME	watermarks	15	1333333	256	19999995	750	1848149194	188416	253952	327680	376832	393216	409600	2097152
OUTCOME	watermarks	15	1066666	65536	15999990	937	1997655639	172032	237568	311296	360448	376832	393216	2031616
OUTCOME	watermarks	15	1333333	65536	19999995	750	1926466718	180224	245760	311296	376832	376832	409600	2621440
OUTCOME	watermarks	16	1000000	256	16000000	1000	2018786656	180224	245760	311296	376832	393216	409600	2031616
OUTCOME	watermarks	16	1250000	256	20000000	800	1935080297	188416	253952	327680	376832	393216	409600	2097152
OUTCOME	watermarks	16	1000000	65536	16000000	1000	2073575502	180224	245760	311296	360448	376832	409600	2031616
OUTCOME	watermarks	16	1250000	65536	20000000	800	1995028343	180224	245760	311296	376832	393216	409600	2228224


==> experiments/wordcount-weak-scaling/epyc7452-6c6aa88-weak-scaling-notificator.txt <==
FIELDS	mode	workers	rate_per_worker	quantum	total_rate	inter_arrival_ns	epochs_sent	0.25	0.5	0.75	0.95	0.99	0.999	max
OUTCOME	notificator	1	2000000	65536	2000000	500	205800888	139264	204800	278528	327680	344064	344064	2359296
OUTCOME	notificator	1	4000000	65536	4000000	250	131207885	204800	278528	344064	393216	409600	409600	3145728
OUTCOME	notificator	2	2000000	65536	4000000	500	442280571	126976	196608	262144	311296	327680	327680	2097152
OUTCOME	notificator	2	4000000	65536	8000000	250	327769951	180224	245760	311296	360448	376832	376832	2621440
OUTCOME	notificator	3	2000000	65536	6000000	500	677756033	122880	188416	253952	311296	327680	327680	1310720
OUTCOME	notificator	3	4000000	65536	12000000	250	528687215	172032	237568	311296	360448	376832	376832	1441792
OUTCOME	notificator	4	2000000	65536	8000000	500	816084120	122880	188416	253952	311296	327680	327680	786432
OUTCOME	notificator	4	4000000	65536	16000000	250	655607567	163840	229376	294912	360448	360448	376832	1769472
OUTCOME	notificator	5	2000000	65536	10000000	500	1049968410	147456	212992	278528	327680	344064	360448	753664
OUTCOME	notificator	5	4000000	65536	20000000	250	816854048	188416	253952	327680	376832	393216	409600	917504
OUTCOME	notificator	6	2000000	65536	12000000	500	1238292029	147456	212992	278528	327680	344064	360448	720896
OUTCOME	notificator	6	4000000	65536	24000000	250	952158621	188416	253952	327680	376832	393216	393216	1179648
OUTCOME	notificator	7	2000000	65536	14000000	500	1394721244	147456	212992	278528	344064	344064	360448	950272
OUTCOME	notificator	7	4000000	65536	28000000	250	1048701957	196608	262144	327680	376832	393216	393216	1310720
OUTCOME	notificator	8	2000000	65536	16000000	500	1488393188	163840	229376	294912	360448	360448	376832	917504
OUTCOME	notificator	8	4000000	65536	32000000	250	1169645393	196608	262144	327680	393216	393216	409600	1441792
OUTCOME	notificator	9	2000000	65536	18000000	500	1538474574	180224	245760	311296	360448	376832	393216	1015808
OUTCOME	notificator	9	4000000	65536	36000000	250	1224877973	212992	278528	344064	393216	409600	425984	1245184
OUTCOME	notificator	10	2000000	65536	20000000	500	1729413417	180224	245760	311296	360448	376832	393216	786432
OUTCOME	notificator	10	4000000	65536	40000000	250	1293790497	221184	294912	360448	409600	425984	425984	1015808
OUTCOME	notificator	11	2000000	65536	22000000	500	1781847949	188416	253952	327680	376832	393216	409600	2097152
OUTCOME	notificator	11	4000000	65536	44000000	250	1283512380	229376	294912	360448	409600	425984	442368	1179648
OUTCOME	notificator	12	2000000	65536	24000000	500	1749722321	204800	278528	344064	393216	409600	425984	1048576
OUTCOME	notificator	12	4000000	65536	48000000	250	1304178023	237568	311296	376832	425984	442368	458752	1703936
OUTCOME	notificator	13	2000000	65536	26000000	500	1636200554	229376	294912	360448	409600	425984	442368	1310720
OUTCOME	notificator	13	4000000	65536	52000000	250	1243225802	253952	327680	393216	442368	458752	475136	1572864
OUTCOME	notificator	14	2000000	65536	28000000	500	1631702666	229376	294912	360448	425984	442368	458752	2228224
OUTCOME	notificator	14	4000000	65536	56000000	250	1177379453	262144	327680	393216	458752	475136	491520	1769472
OUTCOME	notificator	15	2000000	65536	30000000	500	1577726772	245760	311296	376832	425984	442368	458752	1703936
OUTCOME	notificator	15	4000000	65536	60000000	250	1129986370	278528	344064	409600	458752	475136	491520	3145728
OUTCOME	notificator	16	2000000	65536	32000000	500	1421393302	262144	327680	393216	442368	475136	491520	1769472
OUTCOME	notificator	16	4000000	65536	64000000	250	763607415	311296	376832	442368	491520	507904	557056	3407872


==> experiments/wordcount-weak-scaling/epyc7452-6c6aa88-weak-scaling-tokens.txt <==
FIELDS	mode	workers	rate_per_worker	quantum	total_rate	inter_arrival_ns	epochs_sent	0.25	0.5	0.75	0.95	0.99	0.999	max
OUTCOME	tokens	1	2000000	256	2000000	500	142941309	196608	262144	327680	393216	393216	409600	3538944
OUTCOME	tokens	1	2000000	65536	2000000	500	199317286	147456	212992	278528	344064	344064	344064	2490368
OUTCOME	tokens	1	4000000	65536	4000000	250	115376465	221184	294912	360448	409600	425984	425984	3538944
OUTCOME	tokens	2	2000000	256	4000000	500	370342385	163840	229376	294912	344064	360448	360448	2228224
OUTCOME	tokens	2	4000000	256	8000000	250	167743028	253952	327680	393216	442368	458752	458752	3801088
OUTCOME	tokens	2	2000000	65536	4000000	500	430850989	139264	204800	278528	327680	327680	344064	2031616
OUTCOME	tokens	2	4000000	65536	8000000	250	291083173	196608	262144	327680	393216	393216	393216	2621440
OUTCOME	tokens	3	2000000	256	6000000	500	586851573	155648	221184	294912	344064	360448	360448	1507328
OUTCOME	tokens	3	4000000	256	12000000	250	338244293	229376	294912	360448	425984	425984	442368	1703936
OUTCOME	tokens	3	2000000	65536	6000000	500	657925535	131072	196608	262144	327680	327680	344064	1310720
OUTCOME	tokens	3	4000000	65536	12000000	250	478409719	188416	253952	327680	376832	376832	393216	1441792
OUTCOME	tokens	4	2000000	256	8000000	500	729746179	155648	221184	294912	344064	344064	360448	917504
OUTCOME	tokens	4	4000000	256	16000000	250	459571358	221184	294912	360448	409600	425984	425984	1835008
OUTCOME	tokens	4	2000000	65536	8000000	500	804291365	131072	196608	262144	311296	327680	327680	786432
OUTCOME	tokens	4	4000000	65536	16000000	250	596614561	180224	245760	311296	376832	376832	393216	1966080
OUTCOME	tokens	5	2000000	256	10000000	500	915017982	180224	245760	311296	360448	376832	393216	884736
OUTCOME	tokens	5	4000000	256	20000000	250	548835745	245760	311296	376832	425984	442368	458752	1048576
OUTCOME	tokens	5	2000000	65536	10000000	500	1030008145	147456	212992	278528	344064	344064	360448	786432
OUTCOME	tokens	5	4000000	65536	20000000	250	729920687	204800	278528	344064	393216	409600	425984	917504
OUTCOME	tokens	6	2000000	256	12000000	500	1093324671	172032	237568	311296	360448	376832	376832	786432
OUTCOME	tokens	6	4000000	256	24000000	250	625516939	245760	311296	376832	425984	442368	458752	1441792
OUTCOME	tokens	6	2000000	65536	12000000	500	1210712793	155648	221184	294912	344064	344064	360448	720896
OUTCOME	tokens	6	4000000	65536	24000000	250	852476956	204800	278528	344064	393216	409600	409600	1179648
OUTCOME	tokens	7	2000000	256	14000000	500	1198968785	180224	245760	311296	376832	376832	393216	1015808
OUTCOME	tokens	7	4000000	256	28000000	250	695936195	245760	311296	376832	442368	442368	458752	1572864
OUTCOME	tokens	7	2000000	65536	14000000	500	1354535862	155648	221184	294912	344064	360448	360448	983040
OUTCOME	tokens	7	4000000	65536	28000000	250	950150041	212992	278528	344064	393216	409600	425984	1441792
OUTCOME	tokens	8	2000000	256	16000000	500	1375326287	180224	245760	311296	360448	376832	393216	1015808
OUTCOME	tokens	8	4000000	256	32000000	250	804916746	245760	311296	376832	442368	442368	458752	1572864
OUTCOME	tokens	8	2000000	65536	16000000	500	1444991932	172032	237568	311296	360448	376832	376832	950272
OUTCOME	tokens	8	4000000	65536	32000000	250	1063580946	212992	278528	344064	393216	409600	425984	1441792
OUTCOME	tokens	9	2000000	256	18000000	500	1486045025	188416	253952	327680	376832	393216	409600	786432
OUTCOME	tokens	9	4000000	256	36000000	250	821593007	262144	327680	393216	442368	458752	475136	1507328
OUTCOME	tokens	9	2000000	65536	18000000	500	1601489196	180224	245760	311296	360448	376832	393216	950272
OUTCOME	tokens	9	4000000	65536	36000000	250	1093611961	229376	294912	360448	409600	425984	442368	1179648
OUTCOME	tokens	10	2000000	256	20000000	500	1480950314	196608	262144	327680	393216	409600	409600	851968
OUTCOME	tokens	10	4000000	256	40000000	250	859435730	262144	327680	393216	442368	458752	475136	1507328
OUTCOME	tokens	10	2000000	65536	20000000	500	1717017473	180224	245760	311296	360448	376832	393216	819200
OUTCOME	tokens	10	4000000	65536	40000000	250	1127276818	229376	294912	360448	425984	442368	442368	1179648
OUTCOME	tokens	11	2000000	256	22000000	500	1614097079	204800	278528	344064	393216	409600	425984	1114112
OUTCOME	tokens	11	4000000	256	44000000	250	885035623	262144	327680	393216	458752	475136	475136	1572864
OUTCOME	tokens	11	2000000	65536	22000000	500	1816625525	188416	253952	327680	376832	393216	393216	1015808
OUTCOME	tokens	11	4000000	65536	44000000	250	1209168565	237568	311296	376832	425984	442368	442368	1245184
OUTCOME	tokens	12	2000000	256	24000000	500	1736130910	204800	278528	344064	393216	409600	425984	2490368
OUTCOME	tokens	12	4000000	256	48000000	250	926395817	278528	344064	409600	458752	475136	491520	3276800
OUTCOME	tokens	12	2000000	65536	24000000	500	1876386607	196608	262144	327680	376832	393216	409600	2359296
OUTCOME	tokens	12	4000000	65536	48000000	250	1206200593	245760	311296	376832	425984	442368	458752	3145728
OUTCOME	tokens	13	2000000	256	26000000	500	1740458811	221184	294912	360448	409600	425984	442368	2359296
OUTCOME	tokens	13	4000000	256	52000000	250	887592122	294912	360448	425984	475136	491520	507904	2490368
OUTCOME	tokens	13	2000000	65536	26000000	500	1918191390	212992	278528	344064	393216	409600	425984	1376256
OUTCOME	tokens	13	4000000	65536	52000000	250	1210925377	253952	327680	393216	442368	458752	475136	2031616
OUTCOME	tokens	14	2000000	256	28000000	500	1613412408	229376	294912	360448	425984	442368	442368	1835008
OUTCOME	tokens	14	4000000	256	56000000	250	865635231	294912	360448	425984	475136	491520	507904	2359296
OUTCOME	tokens	14	2000000	65536	28000000	500	1962765612	212992	278528	344064	393216	409600	425984	2097152
OUTCOME	tokens	14	4000000	65536	56000000	250	1183205324	262144	327680	393216	442368	458752	475136	2031616
OUTCOME	tokens	15	2000000	256	30000000	500	1776415363	229376	294912	360448	425984	442368	458752	1638400
OUTCOME	tokens	15	4000000	256	60000000	250	838844566	294912	360448	425984	475136	491520	524288	3670016
OUTCOME	tokens	15	2000000	65536	30000000	500	1723136716	229376	294912	360448	425984	442368	442368	1769472
OUTCOME	tokens	15	4000000	65536	60000000	250	1087610676	278528	344064	409600	458752	475136	491520	1835008
OUTCOME	tokens	16	2000000	256	32000000	500	1307424196	262144	327680	393216	458752	475136	491520	2621440
OUTCOME	tokens	16	4000000	256	64000000	250	465860644	327680	393216	458752	524288	655360	688128	4456448
OUTCOME	tokens	16	2000000	65536	32000000	500	1566163838	245760	311296	376832	442368	458752	475136	2228224
OUTCOME	tokens	16	4000000	65536	64000000	250	1145969793	278528	344064	409600	458752	475136	491520	2490368


==> experiments/wordcount-weak-scaling/epyc7452-6c6aa88-weak-scaling-watermarks.txt <==
FIELDS	mode	workers	rate_per_worker	quantum	total_rate	inter_arrival_ns	epochs_sent	0.25	0.5	0.75	0.95	0.99	0.999	max
OUTCOME	watermarks	1	2000000	256	2000000	500	109804923	204800	278528	344064	393216	409600	409600	3407872
OUTCOME	watermarks	1	2000000	65536	2000000	500	159220534	147456	212992	278528	327680	344064	344064	2490368
OUTCOME	watermarks	1	4000000	65536	4000000	250	90449291	221184	294912	360448	409600	425984	425984	3145728
OUTCOME	watermarks	2	2000000	256	4000000	500	294110062	163840	229376	294912	344064	360448	360448	2359296
OUTCOME	watermarks	2	4000000	256	8000000	250	135011741	253952	327680	393216	442368	458752	458752	3276800
OUTCOME	watermarks	2	2000000	65536	4000000	500	340980784	131072	196608	262144	327680	327680	344064	2097152
OUTCOME	watermarks	2	4000000	65536	8000000	250	233502375	196608	262144	327680	376832	393216	393216	2621440
OUTCOME	watermarks	3	2000000	256	6000000	500	469103570	155648	221184	294912	344064	344064	360448	1376256
OUTCOME	watermarks	3	4000000	256	12000000	250	259662478	237568	311296	376832	425984	425984	442368	1572864
OUTCOME	watermarks	3	2000000	65536	6000000	500	524792466	126976	196608	262144	311296	327680	327680	1245184
OUTCOME	watermarks	3	4000000	65536	12000000	250	379796403	180224	245760	311296	376832	376832	393216	1703936
OUTCOME	watermarks	4	2000000	256	8000000	500	609740936	147456	212992	278528	327680	344064	344064	884736
OUTCOME	watermarks	4	4000000	256	16000000	250	383811686	212992	278528	344064	409600	409600	425984	2097152
OUTCOME	watermarks	4	2000000	65536	8000000	500	656003772	126976	196608	262144	311296	327680	327680	884736
OUTCOME	watermarks	4	4000000	65536	16000000	250	489048690	180224	245760	311296	360448	376832	376832	1507328
OUTCOME	watermarks	5	2000000	256	10000000	500	765237658	163840	229376	294912	360448	360448	376832	884736
OUTCOME	watermarks	5	4000000	256	20000000	250	473769861	229376	294912	360448	425984	425984	442368	1114112
OUTCOME	watermarks	5	2000000	65536	10000000	500	841208927	139264	204800	278528	327680	344064	344064	950272
OUTCOME	watermarks	5	4000000	65536	20000000	250	612283884	196608	262144	327680	376832	393216	409600	819200
OUTCOME	watermarks	6	2000000	256	12000000	500	889220170	163840	229376	294912	360448	360448	376832	983040
OUTCOME	watermarks	6	4000000	256	24000000	250	545247127	237568	311296	376832	425984	442368	458752	1048576
OUTCOME	watermarks	6	2000000	65536	12000000	500	969468650	147456	212992	278528	327680	344064	344064	983040
OUTCOME	watermarks	6	4000000	65536	24000000	250	709789419	196608	262144	327680	376832	393216	409600	950272
OUTCOME	watermarks	7	2000000	256	14000000	500	1031650215	163840	229376	294912	344064	360448	376832	819200
OUTCOME	watermarks	7	4000000	256	28000000	250	644960324	229376	294912	360448	409600	425984	442368	1245184
OUTCOME	watermarks	7	2000000	65536	14000000	500	1110403758	147456	212992	278528	344064	344064	360448	753664
OUTCOME	watermarks	7	4000000	65536	28000000	250	798885984	196608	262144	327680	393216	393216	409600	983040
OUTCOME	watermarks	8	2000000	256	16000000	500	1141961166	163840	229376	294912	360448	360448	376832	983040
OUTCOME	watermarks	8	4000000	256	32000000	250	735592905	229376	294912	360448	409600	425984	442368	1245184
OUTCOME	watermarks	8	2000000	65536	16000000	500	1245574507	155648	221184	294912	344064	344064	360448	753664
OUTCOME	watermarks	8	4000000	65536	32000000	250	892090897	204800	278528	344064	393216	409600	409600	1048576
OUTCOME	watermarks	9	2000000	256	18000000	500	1253333662	172032	237568	311296	360448	376832	376832	983040
OUTCOME	watermarks	9	4000000	256	36000000	250	782010753	237568	311296	376832	425984	442368	458752	1048576
OUTCOME	watermarks	9	2000000	65536	18000000	500	1322579733	155648	221184	294912	344064	360448	376832	688128
OUTCOME	watermarks	9	4000000	65536	36000000	250	951623608	212992	278528	344064	393216	409600	425984	950272
OUTCOME	watermarks	10	2000000	256	20000000	500	1340511721	180224	245760	311296	360448	376832	393216	983040
OUTCOME	watermarks	10	4000000	256	40000000	250	787334077	245760	311296	376832	425984	442368	458752	2228224
OUTCOME	watermarks	10	2000000	65536	20000000	500	1438788854	163840	229376	294912	344064	360448	376832	950272
OUTCOME	watermarks	10	4000000	65536	40000000	250	1017580115	212992	278528	344064	409600	409600	425984	884736
OUTCOME	watermarks	11	2000000	256	22000000	500	1075885375	180224	245760	311296	376832	376832	393216	983040
OUTCOME	watermarks	11	4000000	256	44000000	250	647328088	245760	311296	376832	425984	442368	458752	1179648
OUTCOME	watermarks	11	2000000	65536	22000000	500	1119509073	172032	237568	311296	360448	376832	376832	983040
OUTCOME	watermarks	11	4000000	65536	44000000	250	781967406	221184	294912	360448	409600	425984	425984	983040
OUTCOME	watermarks	12	2000000	256	24000000	500	1508159402	188416	253952	327680	376832	393216	393216	1114112
OUTCOME	watermarks	12	4000000	256	48000000	250	895687650	253952	327680	393216	442368	458752	475136	1769472
OUTCOME	watermarks	12	2000000	65536	24000000	500	1575038316	180224	245760	311296	360448	376832	393216	884736
OUTCOME	watermarks	12	4000000	65536	48000000	250	1066996756	229376	294912	360448	409600	425984	442368	1048576
OUTCOME	watermarks	13	2000000	256	26000000	500	1517569455	204800	278528	344064	393216	409600	425984	1310720
OUTCOME	watermarks	13	4000000	256	52000000	250	920180105	253952	327680	393216	442368	458752	475136	1900544
OUTCOME	watermarks	13	2000000	65536	26000000	500	1645507550	180224	245760	311296	376832	393216	393216	1114112
OUTCOME	watermarks	13	4000000	65536	52000000	250	1040330441	237568	311296	376832	425984	442368	458752	1507328
OUTCOME	watermarks	14	2000000	256	28000000	500	1593883034	204800	278528	344064	393216	409600	425984	1572864
OUTCOME	watermarks	14	4000000	256	56000000	250	891167114	262144	327680	393216	458752	475136	491520	2621440
OUTCOME	watermarks	14	2000000	65536	28000000	500	1642378948	196608	262144	327680	376832	393216	425984	1507328
OUTCOME	watermarks	14	4000000	65536	56000000	250	1112040930	237568	311296	376832	425984	442368	458752	1638400
OUTCOME	watermarks	15	2000000	256	30000000	500	1591686142	212992	278528	344064	409600	425984	442368	1835008
OUTCOME	watermarks	15	4000000	256	60000000	250	942983689	262144	327680	393216	458752	475136	491520	2621440
OUTCOME	watermarks	15	2000000	65536	30000000	500	1745215061	196608	262144	327680	376832	393216	409600	1310720
OUTCOME	watermarks	15	4000000	65536	60000000	250	1119182033	245760	311296	376832	425984	442368	458752	1835008
OUTCOME	watermarks	16	2000000	256	32000000	500	1607188727	212992	278528	344064	393216	425984	442368	2228224
OUTCOME	watermarks	16	4000000	256	64000000	250	907394617	278528	344064	409600	458752	475136	507904	2752512
OUTCOME	watermarks	16	2000000	65536	32000000	500	1798242534	204800	278528	344064	393216	409600	425984	1638400
OUTCOME	watermarks	16	4000000	65536	64000000	250	1187562870	245760	311296	376832	425984	442368	458752	2359296

